Concentration Properties of Random Codes

This paper studies the concentration properties of random codes. Specifically, we show that, for discrete memoryless channels, the error exponent of a randomly generated code with pairwise-independent codewords converges in probability to its expectation -- the typical error exponent. For high rates, the result is a consequence of the fact that the random-coding error exponent and the sphere-packing error exponent coincide. For low rates, instead, the convergence is based on the fact that the union bound accurately characterizes the probability of error. The paper also zooms into the behavior at asymptotically low rates and shows that the error exponent converges in distribution to a Gaussian-like distribution. Finally, we present several results on the convergence of the error probability and error exponent for generic ensembles and channels.

==> cc_n10000_hist.txt <==
0.22154999999999997	0.0006666666666666784
0.22185	0.
0.22215	0.0009999999999999252
0.22244999999999998	0.0026666666666667134
0.22275	0.0023333333333333743
0.22304999999999997	0.007333333333333462
0.22335	0.015333333333333601
0.22365	0.029333333333331137
0.22394999999999998	0.044000000000000775
0.22425	0.07833333333333471
0.22454999999999997	0.1753333333333364
0.22485	0.23466666666667077
0.22514999999999996	0.3760000000000066
0.22544999999999998	0.6103333333332877
0.22575	0.9556666666666834
0.22604999999999997	2.123666666666704
0.22635	2.566000000000045
0.22664999999999996	3.8883333333334016
0.22694999999999999	5.761999999999569
0.22725	8.386666666666814
0.22754999999999997	16.983333333333633
0.22785	18.847333333333665
0.22814999999999996	25.950333333333788
0.22845	35.20866666666403
0.22875	47.17200000000083
0.22904999999999998	85.95666666666817
0.22935	86.36500000000152
0.22964999999999997	107.85600000000188
0.22995	132.11566666666897
0.23024999999999998	158.94933333332145
0.23054999999999998	249.24266666667103
0.23085	216.5200000000038
0.23114999999999997	237.14166666667083
0.23145	249.29766666667103
0.23174999999999998	258.10866666664737
0.23204999999999998	321.8630000000056
0.23235	227.734000000004
0.23264999999999997	204.73033333333692
0.23295	172.23400000000302
0.23324999999999999	142.540666666656
0.23354999999999998	129.41100000000228
0.23385	69.52600000000122
0.23414999999999997	47.437666666667496
0.23445	29.860333333333855
0.23475	18.16899999999864
0.23504999999999998	11.07866666666686
0.23535	4.282333333333408
0.23564999999999997	2.0240000000000355
0.23595	0.8953333333333491
0.23625	0.3809999999999715
0.23654999999999998	0.13900000000000243
0.23685	0.03566666666666729
0.23714999999999997	0.01200000000000021
0.23745	0.0033333333333333917
0.23774999999999996	0.0010000000000000176
0.23804999999999998	0.
0.23835	0.0003333333333333392

==> cc_n10000_pdf1.txt <==
0.225	0.02614077036170106
0.22507462686567165	0.032296906073666275
0.22514925373134329	0.03980505993261454
0.2252238805970149	0.04893847894870827
0.22529850746268656	0.060020205069807306
0.22537313432835823	0.07343097691847092
0.22544776119402987	0.08961814708268315
0.2255223880597015	0.10910569943840288
0.22559701492537312	0.13250544908325648
0.22567164179104476	0.1605295033497959
0.22574626865671643	0.19400405565332446
0.22582089552238807	0.23388457420886574
0.2258955223880597	0.28127243451147554
0.22597014925373135	0.33743302750565723
0.226044776119403	0.4038153541826713
0.22611940298507463	0.4820730915785186
0.22619402985074627	0.5740870844912082
0.22626865671641794	0.6819891814515335
0.22634328358208955	0.8081872924142842
0.2264179104477612	0.9553914992474836
0.22649253731343283	1.1266409984739332
0.22656716417910447	1.3253315991217143
0.22664179104477614	1.555243437387709
0.22671641791044778	1.8205685047497455
0.22679104477611942	2.125937518026098
0.22686567164179106	2.476445589753405
0.2269402985074627	2.8776760864720683
0.22701492537313434	3.3357219926346238
0.22708955223880595	3.8572040307107396
0.22716417910447761	4.449284725700797
0.22723880597014928	5.119677546939403
0.22731343283582092	5.876650214233256
0.22738805970149256	6.729021221577674
0.22746268656716417	7.686148612626713
0.2275373134328358	8.757910040428758
0.22761194029850745	9.95467316229556
0.22768656716417912	11.287255461585543
0.22776119402985076	12.766872653863306
0.2278358208955224	14.405074927353118
0.22791044776119404	16.21367038827833
0.22798507462686568	18.204635231629393
0.22805970149253732	20.390010337424386
0.22813432835820896	22.781784201288307
0.22820895522388057	25.391762344993356
0.22828358208955224	28.23142361543876
0.22835820895522388	31.311764066387713
0.22843283582089552	34.6431294223223
0.2285074626865672	38.235037442936694
0.2285820895522388	42.09599183450644
0.22865671641791047	46.23328968383536
0.2287313432835821	50.65282471419532
0.22880597014925372	55.35888897285863
0.22888059701492539	60.35397584746445
0.22895522388059703	65.63858756510565
0.22902985074626864	71.21105054460342
0.2291044776119403	77.06734214003306
0.22917910447761192	83.20093242414708
0.22925373134328358	89.60264470622128
0.22932835820895522	96.26053845306203
0.22940298507462686	103.1598181798297
0.2294776119402985	110.28277169417711
0.22955223880597014	117.60874081169106
0.2296268656716418	125.11412731200083
0.22970149253731345	132.77243647534584
0.2297761194029851	140.55436003296404
0.22985074626865673	148.42789978746353
0.22992537313432834	156.3585325202275
0.23	164.3094161121762
0.23007462686567165	172.24163607451538
0.23014925373134326	180.1144909319762
0.23022388059701493	187.8858141376044
0.23029850746268657	195.51232944275662
0.23037313432835824	202.9500359157388
0.23044776119402988	210.1546181148094
0.2305223880597015	217.08187629411438
0.23059701492537316	223.68817097032527
0.23067164179104477	229.9308757192532
0.23074626865671644	235.76883171899888
0.23082089552238805	241.16279732040533
0.2308955223880597	246.07588581649657
0.23097014925373135	250.47398460527762
0.231044776119403	254.32614909876972
0.23111940298507466	257.60496502441407
0.23119402985074627	260.2868731897991
0.23126865671641791	262.352451331107
0.23134328358208955	263.78664832938057
0.23141791044776117	264.5789668439478
0.23149253731343283	264.7235912630252
0.2315671641791045	264.21945878989436
0.2316417910447761	263.0702724491755
0.23171641791044778	261.28445579053187
0.2317910447761194	258.87505006489766
0.23186567164179106	255.85955562895933
0.23194029850746267	252.2597202758663
0.23201492537313434	248.1012780732609
0.232089552238806	243.41364309522197
0.2321641791044776	238.22956314533775
0.23223880597014926	232.58473916997784
0.2323134328358209	226.5174165422786
0.23238805970149254	220.0679547497445
0.23246268656716418	213.2783822373127
0.23253731343283582	206.19194324065253
0.23261194029850746	198.85264339356993
0.23268656716417913	191.304800713092
0.23276119402985074	183.59260826398523
0.2328358208955224	175.75971439138246
0.23291044776119402	167.84882589897094
0.23298507462686568	159.9013389547446
0.23305970149253732	151.9570018438463
0.23313432835820896	144.0536129742704
0.2332089552238806	136.22675679505033
0.23328358208955224	128.50957952445188
0.23335820895522386	120.932605825486
0.23343283582089552	113.52359682353858
0.23350746268656714	106.30744915129354
0.2335820895522388	99.3061340423697
0.23365671641791044	92.53867488940375
0.23373134328358208	86.02116114314275
0.23380597014925372	79.7667959648906
0.23388059701492536	73.7859746594587
0.23395522388059703	68.08639061314877
0.23402985074626864	62.67316524164293
0.2341044776119403	57.54899831475074
0.23417910447761192	52.71433496588352
0.2342537313432836	48.16754570866469
0.23432835820895523	43.905115865891865
0.23440298507462687	39.92184095906269
0.2344776119402985	36.21102480268259
0.23455223880597015	32.76467728729991
0.23462686567164182	29.573709110243264
0.23470149253731343	26.628121014231127
0.23477611940298504	23.91718541269885
0.2348507462686567	21.429618608634687
0.23492537313432835	19.153742143000837
0.235	17.077632132585727
0.23507462686567163	15.189255769160983
0.23514925373134327	13.476594446700167
0.23522388059701493	11.927753256959903
0.23529850746268655	10.531056842435564
0.2353731343283582	9.275131817146926
0.23544776119402983	8.148976158390193
0.2355223880597015	7.142016135661628
0.23559701492537313	6.244151476652679
0.23567164179104477	5.445789575034197
0.2357462686567164	4.737869622185712
0.23582089552238805	4.111877596685809
0.23589552238805972	3.5598530735016554
0.23597014925373133	3.0743888217545083
0.236044776119403	2.648624148286322
0.23611940298507464	2.2762329167003443
0.23619402985074628	1.9514071307329137
0.2362686567164179	1.668836919417709
0.23634328358208953	1.4236877019745908
0.23641791044776117	1.2115752450833248
0.2364925373134328	1.028539256303437
0.23656716417910445	0.8710160868182977
0.23664179104477612	0.7358110460818048
0.23671641791044776	0.6200707617754944
0.2367910447761194	0.5212559519275455
0.23686567164179104	0.4371149130597213
0.23694029850746268	0.36565796953392565
0.23701492537313432	0.30513307539002676
0.23708955223880596	0.2540027112246161
0.23716417910447762	0.2109221752187932
0.23723880597014924	0.17471932929750153
0.2373134328358209	0.14437582848723837
0.23738805970149254	0.11900983363037372
0.23746268656716418	0.09786018442739564
0.23753731343283582	0.0802719909780898
0.23761194029850746	0.06568358719551985
0.2376865671641791	0.053614778273453276
0.23776119402985074	0.043656306385110505
0.23783582089552235	0.03546045356981394
0.23791044776119402	0.028732697926356226
0.23798507462686566	0.02322433839951585
0.2380597014925373	0.018726004265502152
0.23813432835820894	0.015061967569516853
0.23820895522388058	0.012085179950625843
0.23828358208955222	0.009672959246165031
0.23835820895522386	0.007723255772246959
0.23843283582089553	0.0061514330332375486
0.23850746268656717	0.0048875026562993
0.2385820895522388	0.0038737584406761116
0.23865671641791045	0.0030627594449118252
0.2387313432835821	0.002415616921664718
0.23880597014925373	0.0019005445832276815
0.23888059701492537	0.0014916360933837222
0.238955223880597	0.001167837800584574
0.23902985074626865	0.0009120885344944131
0.2391044776119403	0.0007106017743834668
0.23917910447761195	0.0005522686641126601
0.23925373134328357	0.0004281632017952819
0.2393283582089552	0.0003311334851434524
0.23940298507462685	0.0002554651622526678
0.23947761194029848	0.00019660524096704214
0.23955223880597012	0.00015093616835914063
0.23962686567164176	0.0001155916263245179
0.23970149253731343	0.00008830682096760873
0.23977611940298507	0.00006729719301584815
0.2398507462686567	0.00005116046377672986
0.23992537313432835	0.00003879777486722705
0.24	0.000029350397516398178

==> cc_n10000_pdf2.txt <==
0.225	0.3405358211593925
0.22507462686567165	0.3866032260513066
0.22514925373134329	0.4384565210301801
0.2252238805970149	0.49675908296757
0.22529850746268656	0.5622418112845026
0.22537313432835823	0.6357089054572461
0.22544776119402987	0.7180440012617468
0.2255223880597015	0.8102166709707155
0.22559701492537312	0.9132892901758477
0.22567164179104476	1.028424270923945
0.22574626865671643	1.15689165738563
0.22582089552238807	1.3000770762786493
0.2258955223880597	1.4594900296944846
0.22597014925373135	1.6367725127827315
0.226044776119403	1.8337079328824868
0.22611940298507463	2.052230300106953
0.22619402985074627	2.2944336520347917
0.22626865671641794	2.5625816669939314
0.22634328358208955	2.8591174113917406
0.2264179104477612	3.1866731566102557
0.22649253731343283	3.548080190095475
0.22656716417910447	3.9463785334110058
0.22664179104477614	4.3848264671480885
0.22671641791044778	4.86690974868757
0.22679104477611942	5.396350393883819
0.22686567164179106	5.9771148777875505
0.2269402985074627	6.613421592590816
0.22701492537313434	7.309747383095056
0.22708955223880595	8.070832961259924
0.22716417910447761	8.90168698190118
0.22723880597014928	9.807588541484348
0.22731343283582092	10.794087841454447
0.22738805970149256	11.86700473680965
0.22746268656716417	13.032424870019423
0.2275373134328358	14.296693070233214
0.22761194029850745	15.666403678421446
0.22768656716417912	17.148387441175977
0.22776119402985076	18.74969459987799
0.2278358208955224	20.477573788543413
0.22791044776119404	22.33944634354726
0.22798507462686568	24.342875622519387
0.22805970149253732	26.495530928857523
0.22813432835820896	28.805145643576118
0.22820895522388057	31.279469178685662
0.22828358208955224	33.926212387168654
0.22835820895522388	36.75298609507971
0.22843283582089552	39.767232462769435
0.2285074626865672	42.97614893576416
0.2285820895522388	46.386604613041676
0.22865671641791047	50.00504894233113
0.2287313432835821	53.837412749809815
0.22880597014925372	57.889001726393566
0.22888059701492539	62.16438262514
0.22895522388059703	66.66726257495793
0.22902985074626864	71.4003620848671
0.2291044776119403	76.36528250007568
0.22917910447761192	81.56236887555538
0.22925373134328358	86.99056945312033
0.22932835820895522	92.64729316185884
0.22940298507462686	98.52826680683447
0.2294776119402985	104.62739386275074
0.22955223880597014	110.93661704385082
0.2296268656716418	117.44578707245044
0.22970149253731345	124.1425403100666
0.2297761194029851	131.01218813933457
0.22985074626865673	138.0376211833617
0.22992537313432834	145.19923161286516
0.23	152.47485691028504
0.23007462686567165	159.83974852385137
0.23014925373134326	167.26656884308215
0.23022388059701493	174.72541984961669
0.23029850746268657	182.18390663439092
0.23037313432835824	189.6072387149139
0.23044776119402988	196.95837172714013
0.2305223880597015	204.19819160036084
0.23059701492537316	211.2857427469107
0.23067164179104477	218.17850111180292
0.23074626865671644	224.83269213402096
0.23082089552238805	231.2036527778305
0.2308955223880597	237.24623581178327
0.23097014925373135	242.91525345966338
0.231044776119403	248.1659564432612
0.23111940298507466	252.95454330560665
0.23119402985074627	257.23869377471993
0.23126865671641791	260.97811883483325
0.23134328358208955	264.13511914979784
0.23141791044776117	266.6751425701551
0.23149253731343283	268.5673306891232
0.2315671641791045	269.78504383173043
0.2316417910447761	270.306353501203
0.23171641791044778	270.11449119944524
0.2317910447761194	269.1982427108537
0.23186567164179106	267.5522774103085
0.23194029850746267	265.17740293817735
0.23201492537313434	262.0807366787631
0.232089552238806	258.27578687448255
0.2321641791044776	253.78243788495124
0.23223880597014926	248.62683602576865
0.2323134328358209	242.84117455216273
0.23238805970149254	236.46337863324626
0.23246268656716418	229.53669353068645
0.23253731343283582	222.10918158001436
0.23261194029850746	214.23313589899414
0.23268656716417913	205.96442093809546
0.23276119402985074	197.3617519673559
0.2328358208955224	188.48592729000447
0.23291044776119402	179.3990283223249
0.23298507462686568	170.1636036269625
0.23305970149253732	160.8418534937572
0.23313432835820896	151.49483170143384
0.2332089552238806	142.18168065828237
0.23328358208955224	132.95891521781508
0.23335820895522386	123.87976912425101
0.23343283582089552	114.99361630535972
0.23350746268656714	106.34547715577443
0.2335820895522388	97.97561761340724
0.23365671641791044	89.9192463071436
0.23373134328358208	82.20631243206707
0.23380597014925372	74.86140438055021
0.23388059701492536	67.90374661139329
0.23395522388059703	61.347289859343896
0.23402985074626864	55.20088764858715
0.2341044776119403	49.46855023974469
0.23417910447761192	44.14976566036754
0.2342537313432836	39.239876377087874
0.23432835820895523	34.730499481799384
0.23440298507462687	30.609977984052865
0.2344776119402985	26.863850913378922
0.23455223880597015	23.475330408259232
0.23462686567164182	20.425774761934136
0.23470149253731343	17.69514745773155
0.23477611940298504	15.262453500153747
0.2348507462686567	13.106145771074528
0.23492537313432835	11.204495650165033
0.235	9.535923675124842
0.23507462686567163	8.079287524042446
0.23514925373134327	6.81412603004852
0.23522388059701493	5.720859245899253
0.23529850746268655	4.780945730985387
0.2353731343283582	3.976999212741217
0.23544776119402983	3.292867565393823
0.2355223880597015	2.713677647054383
0.23559701492537313	2.2258499454558973
0.23567164179104477	1.8170872137677008
0.2357462686567164	1.4763413475534795
0.23582089552238805	1.193762682457808
0.23589552238805972	0.9606357029436356
0.23597014925373133	0.7693048697764578
0.236044776119403	0.613093922444425
0.23611940298507464	0.48622161572246
0.23619402985074628	0.3837164285476644
0.2362686567164179	0.30133235719244916
0.23634328358208953	0.23546748924674454
0.23641791044776117	0.18308666289661074
0.2364925373134328	0.14164915691731855
0.23656716417910445	0.10904203718216159
0.23664179104477612	0.08351950902924457
0.23671641791044776	0.06364839282952721
0.2367910447761194	0.04825965184284968
0.23686567164179104	0.03640575463464912
0.23694029850746268	0.027323545482072366
0.23701492537313432	0.02040222107901886
0.23708955223880596	0.01515596577790829
0.23716417910447762	0.011200775774608115
0.23723880597014924	0.008235000351810904
0.2373134328358209	0.006023141135015577
0.23738805970149254	0.004382474291952922
0.23746268656716418	0.003172092224021554
0.23753731343283582	0.002283997594395001
0.23761194029850746	0.0016359210829793777
0.2376865671641791	0.0011655731367243628
0.23776119402985074	0.0008260777460047048
0.23783582089552235	0.000582371889106417
0.23791044776119402	0.0004083870654621437
0.23798507462686566	0.00028485889340142004
0.2380597014925373	0.0001976369201584088
0.23813432835820894	0.00013638959718573383
0.23820895522388058	0.00009361895626737371
0.23828358208955222	0.00006391611130501313
0.23835820895522386	0.000043402588563660776
0.23843283582089553	0.000029313961092846108
0.23850746268656717	0.000019691641884262104
0.2385820895522388	0.000013156275647685684
0.23865671641791045	8.742241184300283e-6
0.2387313432835821	5.777589231587995e-6
0.23880597014925373	3.7975191396521948e-6
0.23888059701492537	2.4824367081329968e-6
0.238955223880597	1.6139009164162035e-6
0.23902985074626865	1.0434981476314535e-6
0.2391044776119403	6.709936014325692e-7
0.23917910447761195	4.290943513947828e-7
0.23925373134328357	2.728920387986991e-7
0.2393283582089552	1.725951534789597e-7
0.23940298507462685	1.0855806260506857e-7
0.23947761194029848	6.79027721667071e-8
0.23955223880597012	4.2237782985074046e-8
0.23962686567164176	2.6127583552180213e-8
0.23970149253731343	1.607231017790343e-8
0.23977611940298507	9.831839409045506e-9
0.2398507462686567	5.980881698040961e-9
0.23992537313432835	3.6179806262790158e-9
0.24	2.1763790840497348e-9

==> iid_n10000_hist.txt <==
0.22064999999999996	0.0003333333333333392
0.22094999999999998	0.
0.22124999999999997	0.
0.22154999999999997	0.
0.22185	0.0003333333333333392
0.22214999999999996	0.0006666666666666784
0.22244999999999998	0.0010000000000000176
0.22274999999999998	0.002666666666666467
0.22304999999999997	0.009666666666666835
0.22335	0.01200000000000021
0.22364999999999996	0.01933333333333367
0.22394999999999998	0.045666666666667466
0.22424999999999995	0.07466666666666798
0.22454999999999997	0.1433333333333226
0.22485	0.22966666666667068
0.22514999999999996	0.3836666666666734
0.22544999999999998	0.689000000000012
0.22574999999999995	0.9936666666666841
0.22604999999999997	1.835333333333196
0.22635	2.551333333333378
0.22664999999999996	3.7233333333333984
0.22694999999999999	6.6520000000001165
0.22724999999999995	8.600666666666818
0.22754999999999997	14.83699999999889
0.22785	18.33066666666699
0.22814999999999996	25.46733333333378
0.22845	41.32266666666739
0.22874999999999995	48.268000000000846
0.22904999999999998	75.40600000000133
0.22934999999999997	84.38499999999368
0.22964999999999997	106.50600000000186
0.22995	153.7630000000027
0.23024999999999995	160.86133333333615
0.23054999999999998	219.01800000000384
0.23084999999999997	215.52599999998387
0.23114999999999997	236.82300000000416
0.23145	287.160000000005
0.23174999999999996	256.5343333333378
0.23204999999999998	285.29633333333834
0.23234999999999997	230.51799999998275
0.23264999999999997	208.68966666667032
0.23295	195.19733333333676
0.23324999999999996	138.45000000000243
0.23354999999999998	115.70700000000203
0.23384999999999997	71.91199999999462
0.23414999999999997	49.19966666666753
0.23445	32.75800000000057
0.23474999999999996	17.339333333333638
0.23504999999999998	9.998666666666843
0.23534999999999998	4.437666666666335
0.23564999999999997	2.188666666666705
0.23595	0.9423333333333499
0.23624999999999996	0.3406666666666726
0.23654999999999998	0.12600000000000222
0.23684999999999995	0.03666666666666731
0.23714999999999997	0.014999999999998877
0.23745	0.0030000000000000525
0.23774999999999996	0.0003333333333333392
0.23804999999999998	0.
0.23834999999999995	0.0003333333333333392

==> iid_n10000_pdf1.txt <==
0.225	0.02606382344829654
0.22507462686567165	0.03220471903949737
0.22514925373134329	0.03969494408116039
0.2252238805970149	0.04880734285838259
0.22529850746268656	0.05986450905648134
0.22537313432835823	0.07324668533612855
0.22544776119402987	0.08940067902812542
0.2255223880597015	0.10884987860763386
0.22559701492537312	0.1322054537329828
0.22567164179104476	0.16017881754712762
0.22574626865671643	0.1935954232492036
0.22582089552238807	0.23340995724395855
0.2258955223880597	0.28072297805413376
0.22597014925373135	0.3367990332256848
0.226044776119403	0.4030862652762911
0.22611940298507463	0.4812374919718592
0.22619402985074627	0.573132715552996
0.22626865671641794	0.6809029797300916
0.22634328358208955	0.8069554521673232
0.2264179104477612	0.9539995637420494
0.22649253731343283	1.1250739841832547
0.22656716417910447	1.323574157019466
0.22664179104477614	1.5532800555214947
0.22671641791044778	1.8183837561467893
0.22679104477611942	2.123516357727951
0.22686567164179106	2.4737737043758963
0.2269402985074627	2.8747402991263105
0.22701492537313434	3.3325107253106694
0.22708955223880595	3.85370782530708
0.22716417910447761	4.445496823772393
0.22723880597014928	5.115594526932258
0.22731343283582092	5.872272683476555
0.22738805970149256	6.724354558624569
0.22746268656716417	7.681203753686829
0.2275373134328358	8.75270430164314
0.22761194029850745	9.949231087498521
0.22768656716417912	11.281609683017322
0.22776119402985076	12.761064751089243
0.2278358208955224	14.399156267465706
0.22791044776119404	16.20770292836835
0.22798507462686568	18.198692262583357
0.22805970149253732	20.384177146407673
0.22813432835820896	22.77615862888762
0.22820895522388057	25.386455211995443
0.22828358208955224	28.226558993691537
0.22835820895522388	31.307479368202515
0.22843283582089552	34.63957528349718
0.2285074626865672	38.23237737577032
0.2285820895522388	42.094401629179565
0.22865671641791047	46.23295653928929
0.2287313432835821	50.65394608315384
0.22880597014925372	55.36167110991153
0.22888059701492539	60.358632054130354
0.22895522388059703	65.64533613146796
0.22902985074626864	71.22011239338774
0.2291044776119403	77.07893818576706
0.22917910447761192	83.21528066718867
0.22925373134328358	89.61995708880863
0.22932835820895522	96.28101751196321
0.22940298507462686	103.18365353746385
0.2294776119402985	110.31013643704402
0.22955223880597014	117.63978781137952
0.2296268656716418	125.14898554973648
0.22970149253731345	132.81120743578578
0.2297761194029851	140.59711423655443
0.22985074626865673	148.47467353297026
0.22992537313432834	156.40932490988175
0.23	164.36418643111756
0.23007462686567165	172.30030159378742
0.23014925373134326	180.1769252001816
0.23022388059701493	187.95184582046193
0.23029850746268657	195.58174176226703
0.23037313432835824	203.02256673155574
0.23044776119402988	210.2299606798696
0.2305223880597015	217.1596807047992
0.23059701492537316	223.76804631863567
0.23067164179104477	230.012392940956
0.23074626865671644	235.85152711774577
0.23082089552238805	241.24617673376582
0.2308955223880597	246.1594293760241
0.23097014925373135	250.55715202949384
0.231044776119403	254.40838544564846
0.23111940298507466	257.6857068189024
0.23119402985074627	260.36555483243393
0.23126865671641791	262.42851168614
0.23134328358208955	263.8595373852393
0.23141791044776117	264.64815233550974
0.23149253731343283	264.7885651441885
0.2315671641791045	264.2797434463447
0.2316417910447761	263.1254265450719
0.23171641791044778	261.33407964899254
0.2317910447761194	258.9187904905282
0.23186567164179106	255.89711009103664
0.23194029850746267	252.2908403829271
0.23201492537313434	248.12577228345023
0.232089552238806	243.4313786215059
0.2321641791044776	238.24046703021193
0.23223880597014926	232.58879852023847
0.2323134328358209	226.5146779303744
0.23238805970149254	220.05852280382268
0.23246268656716418	213.26241745694094
0.23253731343283582	206.1696590890036
0.23261194029850746	198.82430272929327
0.23268656716417913	191.2707116358995
0.23276119402985074	183.55311945693975
0.2328358208955224	175.71521004983168
0.23291044776119402	167.79972034091608
0.23298507462686568	159.84807101012854
0.23305970149253732	151.90002912079672
0.23313432835820896	143.99340609881526
0.2332089552238806	136.16379371734362
0.23328358208955224	128.44433997927993
0.23335820895522386	120.86556602796503
0.23343283582089552	113.45522447269745
0.23350746268656714	106.23819880492242
0.2335820895522388	99.23644291637358
0.23365671641791044	92.46895912421198
0.23373134328358208	85.95181256876786
0.23380597014925372	79.69817938526971
0.23388059701492536	73.71842566600374
0.23395522388059703	68.02021392720326
0.23402985074626864	62.608633576002326
0.2341044776119403	57.48635173571468
0.23417910447761192	52.653780729619356
0.2342537313432836	48.10925853906776
0.23432835820895523	43.84923863570206
0.23440298507462687	39.86848573177217
0.2344776119402985	36.160274189743916
0.23455223880597015	32.71658607329211
0.23462686567164182	29.528306097915774
0.23470149253731343	26.585411041644356
0.23477611940298504	23.87715149591701
0.2348507462686567	21.39222416548809
0.23492537313432835	19.11893325619785
0.235	17.045339813791237
0.23507462686567163	15.159398189436624
0.23514925373134327	13.449079102794002
0.23522388059701493	11.902479047215337
0.23529850746268655	10.50791603044615
0.2353731343283582	9.254011865610387
0.23544776119402983	8.129761419817651
0.2355223880597015	7.124589390597889
0.23559701492537313	6.228395313793548
0.23567164179104477	5.43158761103646
0.2357462686567164	4.725107562015874
0.23582089552238805	4.1004441380211984
0.23589552238805972	3.549640660968849
0.23597014925373133	3.0652942586650767
0.236044776119403	2.640549075016526
0.23611940298507464	2.269084165977295
0.23619402985074628	1.9450969708581136
0.2362686567164179	1.6632831969093502
0.23634328358208953	1.4188138952753013
0.23641791044776117	1.2073104408954125
0.2364925373134328	1.0248180598158547
0.23656716417910445	0.8677784766148966
0.23664179104477612	0.7330021839045805
0.23671641791044776	0.6176407665934116
0.2367910447761194	0.5191596469624996
0.23686567164179104	0.4353115535749852
0.23694029850746268	0.36411095832242185
0.23701492537313432	0.30380967203204895
0.23708955223880596	0.2528737403358924
0.23716417910447762	0.20996173809524163
0.23723880597014924	0.17390452259480751
0.2373134328358209	0.14368647286038597
0.23738805970149254	0.11842821460679122
0.23746268656716418	0.09737080720110955
0.23753731343283582	0.07986135029282937
0.23761194029850746	0.06533995303177233
0.2376865671641791	0.05332799766625737
0.23776119402985074	0.043417621372882985
0.23783582089552235	0.035262335005780236
0.23791044776119402	0.02856869466862578
0.23798507462686566	0.023088941228474543
0.2380597014925373	0.018614523752753343
0.23813432835820894	0.014970425035815794
0.23820895522388058	0.012010210595926805
0.23828358208955222	0.00961172650807738
0.23835820895522386	0.007673375965204325
0.23843283582089553	0.006110909335218312
0.23850746268656717	0.004854667539093294
0.2385820895522388	0.003847223679992364
0.23865671641791045	0.0030413728950130256
0.2387313432835821	0.002398425293067164
0.23880597014925373	0.0018867615190909202
0.23888059701492537	0.001480614898686002
0.238955223880597	0.001159048236534431
0.23902985074626865	0.0009050971476791154
0.2391044776119403	0.0007050552849917049
0.23917910447761195	0.0005478799895247037
0.23925373134328357	0.00042469974045112994
0.2393283582089552	0.0003284073305936714
0.23940298507462685	0.00025332495852898576
0.23947761194029848	0.00019492942785698887
0.23955223880597012	0.00014962739889957239
0.23962686567164176	0.00011457216898046432
0.23970149253731343	0.00008751478572368672
0.23977611940298507	0.0000666834441999706
0.2398507462686567	0.000050686103103603165
0.23992537313432835	0.00003843209618577133
0.24	0.00002906923032596455

==> iid_n10000_pdf2.txt <==
0.225	0.3405358211593925
0.22507462686567165	0.3866032260513066
0.22514925373134329	0.4384565210301801
0.2252238805970149	0.49675908296757
0.22529850746268656	0.5622418112845026
0.22537313432835823	0.6357089054572461
0.22544776119402987	0.7180440012617468
0.2255223880597015	0.8102166709707155
0.22559701492537312	0.9132892901758477
0.22567164179104476	1.028424270923945
0.22574626865671643	1.15689165738563
0.22582089552238807	1.3000770762786493
0.2258955223880597	1.4594900296944846
0.22597014925373135	1.6367725127827315
0.226044776119403	1.8337079328824868
0.22611940298507463	2.052230300106953
0.22619402985074627	2.2944336520347917
0.22626865671641794	2.5625816669939314
0.22634328358208955	2.8591174113917406
0.2264179104477612	3.1866731566102557
0.22649253731343283	3.548080190095475
0.22656716417910447	3.9463785334110058
0.22664179104477614	4.3848264671480885
0.22671641791044778	4.86690974868757
0.22679104477611942	5.396350393883819
0.22686567164179106	5.9771148777875505
0.2269402985074627	6.613421592590816
0.22701492537313434	7.309747383095056
0.22708955223880595	8.070832961259924
0.22716417910447761	8.90168698190118
0.22723880597014928	9.807588541484348
0.22731343283582092	10.794087841454447
0.22738805970149256	11.86700473680965
0.22746268656716417	13.032424870019423
0.2275373134328358	14.296693070233214
0.22761194029850745	15.666403678421446
0.22768656716417912	17.148387441175977
0.22776119402985076	18.74969459987799
0.2278358208955224	20.477573788543413
0.22791044776119404	22.33944634354726
0.22798507462686568	24.342875622519387
0.22805970149253732	26.495530928857523
0.22813432835820896	28.805145643576118
0.22820895522388057	31.279469178685662
0.22828358208955224	33.926212387168654
0.22835820895522388	36.75298609507971
0.22843283582089552	39.767232462769435
0.2285074626865672	42.97614893576416
0.2285820895522388	46.386604613041676
0.22865671641791047	50.00504894233113
0.2287313432835821	53.837412749809815
0.22880597014925372	57.889001726393566
0.22888059701492539	62.16438262514
0.22895522388059703	66.66726257495793
0.22902985074626864	71.4003620848671
0.2291044776119403	76.36528250007568
0.22917910447761192	81.56236887555538
0.22925373134328358	86.99056945312033
0.22932835820895522	92.64729316185884
0.22940298507462686	98.52826680683447
0.2294776119402985	104.62739386275074
0.22955223880597014	110.93661704385082
0.2296268656716418	117.44578707245044
0.22970149253731345	124.1425403100666
0.2297761194029851	131.01218813933457
0.22985074626865673	138.0376211833617
0.22992537313432834	145.19923161286516
0.23	152.47485691028504
0.23007462686567165	159.83974852385137
0.23014925373134326	167.26656884308215
0.23022388059701493	174.72541984961669
0.23029850746268657	182.18390663439092
0.23037313432835824	189.6072387149139
0.23044776119402988	196.95837172714013
0.2305223880597015	204.19819160036084
0.23059701492537316	211.2857427469107
0.23067164179104477	218.17850111180292
0.23074626865671644	224.83269213402096
0.23082089552238805	231.2036527778305
0.2308955223880597	237.24623581178327
0.23097014925373135	242.91525345966338
0.231044776119403	248.1659564432612
0.23111940298507466	252.95454330560665
0.23119402985074627	257.23869377471993
0.23126865671641791	260.97811883483325
0.23134328358208955	264.13511914979784
0.23141791044776117	266.6751425701551
0.23149253731343283	268.5673306891232
0.2315671641791045	269.78504383173043
0.2316417910447761	270.306353501203
0.23171641791044778	270.11449119944524
0.2317910447761194	269.1982427108537
0.23186567164179106	267.5522774103085
0.23194029850746267	265.17740293817735
0.23201492537313434	262.0807366787631
0.232089552238806	258.27578687448255
0.2321641791044776	253.78243788495124
0.23223880597014926	248.62683602576865
0.2323134328358209	242.84117455216273
0.23238805970149254	236.46337863324626
0.23246268656716418	229.53669353068645
0.23253731343283582	222.10918158001436
0.23261194029850746	214.23313589899414
0.23268656716417913	205.96442093809546
0.23276119402985074	197.3617519673559
0.2328358208955224	188.48592729000447
0.23291044776119402	179.3990283223249
0.23298507462686568	170.1636036269625
0.23305970149253732	160.8418534937572
0.23313432835820896	151.49483170143384
0.2332089552238806	142.18168065828237
0.23328358208955224	132.95891521781508
0.23335820895522386	123.87976912425101
0.23343283582089552	114.99361630535972
0.23350746268656714	106.34547715577443
0.2335820895522388	97.97561761340724
0.23365671641791044	89.9192463071436
0.23373134328358208	82.20631243206707
0.23380597014925372	74.86140438055021
0.23388059701492536	67.90374661139329
0.23395522388059703	61.347289859343896
0.23402985074626864	55.20088764858715
0.2341044776119403	49.46855023974469
0.23417910447761192	44.14976566036754
0.2342537313432836	39.239876377087874
0.23432835820895523	34.730499481799384
0.23440298507462687	30.609977984052865
0.2344776119402985	26.863850913378922
0.23455223880597015	23.475330408259232
0.23462686567164182	20.425774761934136
0.23470149253731343	17.69514745773155
0.23477611940298504	15.262453500153747
0.2348507462686567	13.106145771074528
0.23492537313432835	11.204495650165033
0.235	9.535923675124842
0.23507462686567163	8.079287524042446
0.23514925373134327	6.81412603004852
0.23522388059701493	5.720859245899253
0.23529850746268655	4.780945730985387
0.2353731343283582	3.976999212741217
0.23544776119402983	3.292867565393823
0.2355223880597015	2.713677647054383
0.23559701492537313	2.2258499454558973
0.23567164179104477	1.8170872137677008
0.2357462686567164	1.4763413475534795
0.23582089552238805	1.193762682457808
0.23589552238805972	0.9606357029436356
0.23597014925373133	0.7693048697764578
0.236044776119403	0.613093922444425
0.23611940298507464	0.48622161572246
0.23619402985074628	0.3837164285476644
0.2362686567164179	0.30133235719244916
0.23634328358208953	0.23546748924674454
0.23641791044776117	0.18308666289661074
0.2364925373134328	0.14164915691731855
0.23656716417910445	0.10904203718216159
0.23664179104477612	0.08351950902924457
0.23671641791044776	0.06364839282952721
0.2367910447761194	0.04825965184284968
0.23686567164179104	0.03640575463464912
0.23694029850746268	0.027323545482072366
0.23701492537313432	0.02040222107901886
0.23708955223880596	0.01515596577790829
0.23716417910447762	0.011200775774608115
0.23723880597014924	0.008235000351810904
0.2373134328358209	0.006023141135015577
0.23738805970149254	0.004382474291952922
0.23746268656716418	0.003172092224021554
0.23753731343283582	0.002283997594395001
0.23761194029850746	0.0016359210829793777
0.2376865671641791	0.0011655731367243628
0.23776119402985074	0.0008260777460047048
0.23783582089552235	0.000582371889106417
0.23791044776119402	0.0004083870654621437
0.23798507462686566	0.00028485889340142004
0.2380597014925373	0.0001976369201584088
0.23813432835820894	0.00013638959718573383
0.23820895522388058	0.00009361895626737371
0.23828358208955222	0.00006391611130501313
0.23835820895522386	0.000043402588563660776
0.23843283582089553	0.000029313961092846108
0.23850746268656717	0.000019691641884262104
0.2385820895522388	0.000013156275647685684
0.23865671641791045	8.742241184300283e-6
0.2387313432835821	5.777589231587995e-6
0.23880597014925373	3.7975191396521948e-6
0.23888059701492537	2.4824367081329968e-6
0.238955223880597	1.6139009164162035e-6
0.23902985074626865	1.0434981476314535e-6
0.2391044776119403	6.709936014325692e-7
0.23917910447761195	4.290943513947828e-7
0.23925373134328357	2.728920387986991e-7
0.2393283582089552	1.725951534789597e-7
0.23940298507462685	1.0855806260506857e-7
0.23947761194029848	6.79027721667071e-8
0.23955223880597012	4.2237782985074046e-8
0.23962686567164176	2.6127583552180213e-8
0.23970149253731343	1.607231017790343e-8
0.23977611940298507	9.831839409045506e-9
0.2398507462686567	5.980881698040961e-9
0.23992537313432835	3.6179806262790158e-9
0.24	2.1763790840497348e-9
